Five years of BRITE-Constellation photometry of the luminous blue variable P Cygni: properties of the stochastic low-frequency variability

Luminous Blue Variables (LBVs) are massive stars that are likely to be a transitionary phase between O stars and hydrogen-free classical Wolf-Rayet stars. The variability of these stars has been an area of study for both professional and amateur astronomers for more than a century. In this paper, we present five years of precision photometry of the classical LBV P Cygni taken with the BRITE-Constellation nanosatellites. We have analyzed these data with Fourier analysis to search for periodicities that could elucidate the drivers of variability for these stars. These data show some long-timescale variability over the course of all six calendar years of observations, but the frequencies needed to reproduce the individual light curves are not consistent from one year to the next. These results likely show that there is no periodic phenomenon present for P Cygni, meaning that the variability is largely stochastic. We interpret the data as being caused by internal gravity waves similar to those seen in other massive stars, with P Cygni exhibiting a larger amplitude and lower characteristic frequency than the main-sequence or blue supergiant stars previously studied. These results show evidence that LBVs may be an extrapolation of the blue supergiants, which have previously been shown to be an extension of main-sequence stars in the context of the stochastic low-frequency photometric variability.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
